Sparse Bayesian Lasso via a Variable-Coefficient $\ell_1$ Penalty

Modern statistical learning algorithms are capable of amazing flexibility, but struggle with interpretability. One possible solution is sparsity: making inference such that many of the parameters are estimated as being identically 0, which may be imposed through the use of nonsmooth penalties such as the $\ell_1$ penalty. However, the $\ell_1$ penalty introduces significant bias when high sparsity is desired. In this article, we retain the $\ell_1$ penalty, but define learnable penalty weights $\lambda_p$ endowed with hyperpriors. We start the article by investigating the optimization problem this poses, developing a proximal operator associated with the $\ell_1$ norm. We then study the theoretical properties of this variable-coefficient $\ell_1$ penalty in the context of penalized likelihood. Next, we investigate application of this penalty to Variational Bayes, developing a model we call the Sparse Bayesian Lasso which allows for behavior qualitatively like Lasso regression to be applied to arbitrary variational models. In simulation studies, this gives us the Uncertainty Quantification and low bias properties of simulation-based approaches with an order of magnitude less computation. Finally, we apply our methodology to a Bayesian lagged spatiotemporal regression model of internal displacement that occurred during the Iraqi Civil War of 2013-2017.

==> _config.yml <==
title: Author support for IMS journal AOAS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman

==> outline.txt <==

## new version

0) abstract

1) intro
    Sparsity is how humans understand things.
    Iraq summary
    Bayesian lasso is insufficient for doing lasso in hierarchical models.
    A Truly Bayesian lasso; list the desiderata of the Lasso will serve the purpose of a contributions list (to underscore this, we will include our application as one)
        - ability to fold into general hierarchical models estimated via gradients.

2) Case study background
    Migration crises overview
    push/pull factors coming from social media.
    a) Iraq dataset overview and figures
        - movement data
        - social media indicators
    b) Gravity modeling - traditions and challenges
        - traditions: dyadic models, Poisson regression, ``solved challenges": zeros, big N, separation, spatiotemporal confounding
        - New data and the concomitant challenges: big P, lag estimation, prediction in the presence of spatiotemporal confounding

3) The Sparse Bayesian Lasso for Linear Models
    - background: 
        i) adaptive lassos / nonconvex penalties
        ii) "bayesian analogies and their limitations." Bayesian variable selection with sparsifying priors - "these focus on collapsing a component variance to a sufficiently small value rather than employing posterior geometry as lasso"
        iii) Variational inference
    - ``Lasso prior" is nonsmooth when using VB.
    - Nonsmooth approx.
    - Qualitative properties.
    - Simulation Study

4) Divergence Minimization
    - SAA: cause we get to do deterministic optim
        - SAA: unstable, but arguably that's a good thing, cause lasso is inherently unstable
    - Proximal Gradient methods
    - the double \ell_1 prox
    - Step size selection with Trust regions
    - diagonal Preconditioning
        - nondiagonal preconditioning and Proximal gradients
    - Nesterov acceleration
    - ablation studies

5) The Sparse Bayesian Lasso in a Dyadic Hierarchical Model
    background:
        - modeling with spatiotemporal errors.
        - estimating lags
        - related work (bayesian gravity modeling)
    - Formal model specification
    - estimating and optimizing the KL divergenc.
        a) estimating empirical likelihood
        b) estimation vp kl distance.
    - Additional preconditioning

6) Case Study
    - parameters vs regularization
    - highlight individual models along path
    - Ye boi

7) Conclusion and future work.





## Old version:
1) intro:
talk about ISIL
go into various migration crises
push/pull factors coming from social media.
We're going to introduce a lasso penalty, which is adaptive.
Laplace prior is bad from a frequentists perspective
our KL is intractable.
overview of document

2) Gravity Models and Internal Displacement in Iraq's Civil War
i) movement data
ii) social media indicator creation
iii) predicting and understanding movement.
iv) the gravity model of exchange.
v) estimating bilateral resistance to exchange.
vi) separation

3) background on bayesian inference and model selection
i) posterior approximation via vb
a) reverse KL loss
b) saa
ii) Bayesian model selection
iii) sparsity-inducing priors.
a) sparsity with penalized likelihoods
b) bayesian analogies and their limitations.
c) optimization of nonsmooth penalties with proximal operators.
iv) modeling with spatiotemporal errors.
vi) related work (bayesian gravity modeling)


4) a variational lasso approach
v) model formulation
i) variational distributions
ii) spatiotemporal error structure.
iii) estimating and optimizing the KL divergenc.
a) estimating empirical likelihood
b) estimation vp kl distance.
iv) a sparsity retaining approximation.
v) Coefficient-specific penalties.

5) case study: internal displacement agianst ISIL

6) Discussion.


==> todo.txt <==
What do we need to at least address?

- CAR / AR models for random effects. 
- non-uniform periods means lags are problematic.
- overdispersion.
- Think more carefully about our prior on Lambda and our handling of the global shrinkage.
- the fact that we can integrate out the variance components is not being expoited.

Maybe need to address:
- SEPARATION!!!! Without separation, do I really need fisher scoring?
- interactions
- does the lag being 5/6 hold up even when the january ninewa event is removed?

theory ideas:
- same oracle properties as lasso?
- provably good asymptotic confidence intervals, even keeping l1 = cN for N->inf?
- can we calculate the expected coverage of credible intervals in the linear model?

experiment ideas:
- compare whatever proximal operator we use for dense H against that dude's I emailed.
- just look at the various approaches to solving the proximal operator literally on just generated datat and look the zero prop/etc.

need to mention these mathematical details:
- talk about the fact that the lower bound estimate of the log-likelihood combined with our $P(\lambda,\beta)$ means that optimum of the variational problem together with MAP estimation for the lambdas
- talk about the fact that the log_shins dont get pushed to negative infinity because of the logshin term in the var-prior KL. It could be argued that it is arbitrary to modify beth bot not logshin so that it gets pushed exactly to zero.
- talk about the fact that, on the contrary, in order to have a tractable Proximal operator when using a diagonal preconditiner, we need to parameterize the penalty as $\lambda$. 

additions we want to anticipate:
- full posterior for lambdas. 
- Bayesian estimation of lags.
- model space: can we develop an information criterion by looking at the volume of the path traced by our variation over gamma in the model space?
- model space: can we try averaging the gammas we look at by their volume in the model space and compare to a uniform prior r the data marginal likelihood?

Narrative Strategy:
Perhaps we should combine the iraq background/organice data chapters with the original model motivation/construction chapters. That might help us highlight our contributions; by explicitly extricating the conventional modeling as a baseline narratively and we can mirror that in our experiments.
Should we instead of doing methods then experiments break it up into several parts? Like, model with smooth KL model its details/fitting, nonsmooth approximation methods/application (maybe includes that proximal operator). Of course, throughout, we have a model which excludes organic variables too.
- talk about how now we can produce posteriors and integrate over the uncertainty corresponding to bilateral resistance terms in ``inactive regions" using the spatiotemporal prior, both with how the identified resistence terms are spatially correlated with the unkowns and their mutual dependence on rho2. demonstrate the pathology that a sufficiently unidentified term can mess with the shrinkage of all terms.

I need to mention these difficulties:
i) using a poorly conditioned gradient there is a tendencies for lambdas to chill for many iterations, and then after 1,000 iterations another shoots up. 


Refactoring:
make special functions for:
- bijections
- sampling

Comparators:
- MCMC.
- Stepwise INLA.

What would be nice to do?

- Mixed Normal/Laplace variational distribution (if we do a mixture model, it's not clear how to sample from that in a differentiable way; if we do normal draw + laplace draw, we would need to figure out the density (a small deal unless we want to do multivariate normal).
- Maybe a better way to do that via a spatial hyperprior mu_0 ~ N(0, SIGMA) then beta ~ Lap(mu_0,lambda I) (as this allows for a spatial correlation prior while also respecting axis-aligned . Most importantly, it would allow me to flex my proximal KL approximation algo. 
- Some kind of spatial prior on the transfer matrix.
- Some kind of transformation architecture on the transfer matrix.
- A Nuclear-norm enabled subspace learning for the social media data.
- May be interesting to do MAP+VB for inference in lasso in order to retain sparsity that is lost for the non-closed form term. Is that consistent/are the intervals empirically good?
- Otherwise, may be interesting to figure out how to get full VB posterior that is sparsified. Is there some metric on probability spaces whereby the best approximation to a function with a discontinuity is a continuously differentiable function plus some mass at that discontinuity? Like the gradient there should go to infinity/cancels out with the point mass?

Next Paper Ideas:
- Create a fast R package which does only the standard linear model case to compete with LASSO packages.  

done:
- It's probably quite important to deal in some way with the constraint that random effects sum to zero, because the way your model is right now the constant direction is not penalized the way the other directions are. So this could allow weird stuff in estimates. Let's deal with that. 

irrelevant:
- quadratic removes singularity?

Use Martens' Insights with the data replaced by the $\mathbf{z}$'s (or maybe $\theta$'s?) in order to get results.


Final Steps:
- Section on the dyad indices! maybe just add to gravity modeling section?
- we need to solve the region-variable problem: how do we avoid just projecting that information out? How about interaction terms?
- if we want to claim that the buzz coefs are only small because they only come into play on one day in a dirac-delta typa way, we should validate that, by first just plotting all the X variables we can in the document, as well as the prediction contribution from each active variable to see if it dominates the dyad distance contribution on the various days.
- hey for the period where there's a drop in all the buzz variables, what's the random effect for time's value?
- talk about case study in discussion, in particular the fact that random effects fight with indicators.
- another fixed effects example to see behavior when all coefficients are active?
- Compare to glmmLasso and ensure accuracy of random effects.
- Discover and illustrate limitations of solving separability with spatiotemporal structure.

Ali meeting:
- clarify that spatiotemporal terms say that close regions are either attractive or not, not that stuff flows from one region to another if theyr'e close. 
- extend lower bound of SBL trajectory.
- See if we can bring info about events onto Figure 7: maybe color code from bottom three plots..
- talk about implications for data governance.
- benchmarking

There are other Bayesian lassos, but I don't think that they use a Laplace dist; they're more likely to change the mixing over the normals such that the result is non-laplacian.

-- new intro --
- many people have tried to add the qualitative properties of the lasso to the Bayesian toolbox, but it doesn't quite work out: you need to either first estimate the $\lambda$s in a Bayesian way, then do standard Lasso with something like a posterior mean, or use a thresholding rule, which you can do with any shrinkage prior, 
- we can view the hyperlasso as a modification of the Horse Shoe.
- this application is complex in that it boasts a matrix with large $N$ depending trilinearly on the random effects dimensions, but also limited information due to the $95\%$ response sparsity and design matrix rank-deficiency, each of which require some attention on their own, coupled with ambiguous credit assignment due to the three classes random effects representing the bilateral resistance terms.
- The predominant open source tool for Gravity Modeling is \texttt{ppmlehdfe} (Poisson Pseudo Maximum Likelihood Estimation with High Dimensional Fixed Effects), a Stats function which we will treat as a baseline comparator throughout this article. Together with our own python module \texttt{sbl}, we release a Stata wrapper with UX modelled after \texttt{ppmlehdfe}.

todo:
- make graphs that highlight:
    1) The Random Effects that change the most
    2) The biggest absolute value random effects.
    3) Maybe color by trajectory

oh a functional lag function would be pretty easy to do by just centering a Gaussian of learned scale l and learning coefficients. could even put a GP prior on that guy (would not be hard in N, so long as basis set size is small enough).

but even if you don't do this and choose to learn \mu instead, we should make a functional plot anyways (vs tau I mean).

and with so many parameters, we can highlight the same parts of every traceplot with associated descriptions is subsections. Without having to lean so heavily on the fixed effects, we can start by mentioning all of them for small models, and just generalize for large models and focus on the behavior of the mean/sd. 
If it's not enough of a spectacle, it might be time to bring out the 

Data Notes:
- Removed duplicated and miscopied Excel file (which gave us the 3 day period).
- arabic volume is sometimes exceeded by totals of buzzes.
- buzz over time is just pretty sketchy; I think I'll focus on 

right now, I have chapter 4 - sbl in linear models; chapter 5 - how to actually optimize that shit. 
But maybe instead I want chapter 4 - lasso with nonsmooth VB, chapter 5 - that but adaptive (oh btw we need a new dank prox op now).

Questions:
- our proximal operator: does it intrinsically act on a 4-D space? or is it 
- update: It's 3D; good news! I've plotted it keeping one of its variables as a parameter, and shown that we get this homotopy (except its not continuous at one endpoint?) in the form of a neat piecewise linear function between the identity operator and this 2-D Heaviside-identity function.  
- What is the MAP equiv of our Cauchy boi?
- What is the implied penalty function on $\beta$ for $\lambda$ marginalized out?

- we split up the plan into 11 steps, comparing against existing software in the middle:


presentation:
time  random effects should be displayed as a time series somehow. 
